Singular loci of Schubert varieties and the Lookup Conjecture in type $\tilde A_{2}$

We describe the loci of non-rationally smooth (nrs) points and of singular points for any non-spiral Schubert variety of $\tilde{A}_2$ in terms of the geometry of the (affine) Weyl group action on the plane $\mathbb{R}^2$. Together with the results of Graham and Li for spiral elements, this allows us to explicitly identify the maximal singular and nrs points in any Schubert variety of type $\tilde{A}_2$. Comparable results are not known for any other infinite-dimensional Kac-Moody flag variety (except for type $\tilde{A}_1$, where every Schubert variety is rationally smooth). As a consequence, we deduce that if $x$ is a point in a non-spiral Schubert variety $X_w$, then $x$ is nrs in $X_w$ if and only if there are more than $\dim X_w$ curves in $X_w$ through $x$ which are stable under the action of a maximal torus, as is true for Schubert varieties in (finite) type $A$. Combined with the work of Graham and Li for spiral Schubert varieties, this implies the Lookup Conjecture for $\tilde{A}_2$.

==> sample.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{red dot}=[fill=red, draw=black, shape=circle, inner sep=0pt, minimum size=6]
\tikzstyle{green dot}=[fill=green, draw=black, shape=circle]
\tikzstyle{small black dot}=[fill=black, draw=black, shape=circle, inner sep=0pt, minimum size=3]
\tikzstyle{orange dot}=[fill={rgb,255: red,255; green,128; blue,0}, draw=black, shape=circle, inner sep=0pt, minimum size=3]
\tikzstyle{purple dot}=[fill={rgb,255: red,128; green,0; blue,128}, draw=black, shape=circle, inner sep=0pt, minimum size=6]
\tikzstyle{small purple dot}=[fill={rgb,255: red,128; green,0; blue,128}, draw=black, shape=circle, inner sep=0pt, minimum size=3]

% Edge styles
\tikzstyle{thick red line}=[-, draw=red, line width=4]
\tikzstyle{red line}=[-, draw=red, ultra thick]
\tikzstyle{thick blue line}=[-, draw=blue, line width=4]
\tikzstyle{blue line}=[-, draw=blue, ultra thick]
\tikzstyle{thick green line}=[-, draw=green, line width=4]
\tikzstyle{green line}=[-, draw=green, ultra thick]
\tikzstyle{black arrow}=[->, ultra thick]
\tikzstyle{dashed line}=[-, dashed]
\tikzstyle{black line}=[-, draw=black, ultra thick]
\tikzstyle{filled grey}=[-, fill={rgb,255: red,191; green,191; blue,191}, draw={rgb,255: red,128; green,128; blue,128}]
\tikzstyle{dotted line}=[-, dotted]
\tikzstyle{orange line}=[-, draw={rgb,255: red,255; green,128; blue,0}]
\tikzstyle{thick purple line}=[-, draw={rgb,255: red,128; green,0; blue,128}, line width=4]
\tikzstyle{purple line}=[-, draw={rgb,255: red,128; green,0; blue,128}]
\tikzstyle{filled yellow}=[-, fill=yellow, draw=black, ultra thick]
\tikzstyle{filled green}=[-, fill=green, draw=black, ultra thick]
\tikzstyle{filled orange}=[-, fill={rgb,255: red,255; green,128; blue,0}, draw=black, ultra thick]
\tikzstyle{filled turquoise}=[-, fill=cyan, draw=black, ultra thick]
\tikzstyle{filled red}=[-, fill=red, draw={rgb,255: red,128; green,128; blue,128}]
\tikzstyle{filled green}=[-, fill=green, draw={rgb,255: red,128; green,128; blue,128}]

